Rigorous results for the Stigler-Luckock model for the evolution of an order book

In 1964, G.J. Stigler introduced a stochastic model for the evolution of an order book on a stock market. This model was independently rediscovered and generalized by H. Luckock in 2003. In his formulation, traders place buy and sell limit orders of unit size according to independent Poisson processes with possibly different intensities. Newly arriving buy (sell) orders are either immediately matched to the best available matching sell (buy) order or stay in the order book until a matching order arrives. Assuming stationarity, Luckock showed that the distribution functions of the best buy and sell order in the order book solve a differential equation, from which he was able to calculate the position of two prices $J^{\rm c}_-<J^{\rm c}_+$ such that buy orders below $J^{\rm c}_-$ and sell orders above $J^{\rm c}_+$ stay in the order book forever while all other orders are eventually matched. We extend Luckock's model by adding market orders, i.e., with a certain rate traders arrive at the market that take the best available buy or sell offer in the order book, if there is one, and do nothing otherwise. We give necessary and sufficient conditions for such an extended model to be positive recurrent and show how these conditions are related to the prices $J^{\rm c}_-$ and $J^{\rm c}_+$ of Luckock.

==> distrib10000.dat <==
0 0
0.003419055445596664 -0.0021
0.009577619455497777 -0.0043
0.01334339151703061 -0.0065
0.01803897521935165 -0.008699999999999999
0.02318934884301953 -0.0109
0.02753043078432598 -0.0131
0.03134703950833721 -0.0153
0.03381541895518951 -0.0174
0.03834692820812373 -0.0196
0.04227339412006363 -0.0218
0.0488224213551061 -0.024
0.05345764752795872 -0.0262
0.05769209799305634 -0.0284
0.06275816796483195 -0.0306
0.06575569787219519 -0.0328
0.07027703027250158 -0.035
0.07529828131006526 -0.0372
0.07964623992205692 -0.0394
0.08324572792522693 -0.0416
0.08686542509138433 -0.0438
0.0901245789362151 -0.046
0.09476681948770431 -0.0481
0.09810977434687566 -0.0503
0.1019188640764582 -0.0525
0.1049394840733571 -0.0547
0.1102635867733837 -0.0569
0.1135120888394629 -0.0591
0.120250451942955 -0.0613
0.1257157392629948 -0.0635
0.130038949757268 -0.06569999999999999
0.1351944363159085 -0.0679
0.1414496620060408 -0.0701
0.1488012822157792 -0.0723
0.1529212840077067 -0.0745
0.1568597397637509 -0.0767
0.1598470438327848 -0.0788
0.1636657924145382 -0.081
0.1695249124247853 -0.0832
0.1734831215480996 -0.0854
0.1768891220733855 -0.0876
0.1817391410020819 -0.0898
0.1869728567530252 -0.092
0.1936289432391612 -0.09420000000000001
0.2031532218597051 -0.0964
0.2111928635146473 -0.09859999999999999
0.478343915311553 -0.1008
0.7602734871972775 -0.0988
0.7668218082430678 -0.09660000000000001
0.7702098634933063 -0.0944
0.7749754323208121 -0.0922
0.7792669230253838 -0.0901
0.7843655538803527 -0.08790000000000001
0.7876704251693613 -0.0857
0.7932837895984463 -0.0835
0.7982791328174902 -0.0813
0.8027880485199744 -0.0791
0.8109031222665565 -0.0769
0.815104775359505 -0.0747
0.8196204816912384 -0.0725
0.8232346259650534 -0.0703
0.8285760642538585 -0.06809999999999999
0.8312501693178945 -0.0659
0.8356496214527109 -0.06370000000000001
0.8402302851687932 -0.0615
0.8462237067295542 -0.0594
0.8501260619296296 -0.0572
0.8543981374521573 -0.055
0.8587550442313254 -0.0528
0.8635441696479372 -0.0506
0.86856445515521 -0.0484
0.8721289030766818 -0.0462
0.8763442137321446 -0.044
0.8808004500730494 -0.0418
0.8840549297749498 -0.0396
0.8874059681260192 -0.0374
0.8913801714553656 -0.0352
0.8951959464468705 -0.033
0.8990179090549986 -0.0308
0.9037715721194779 -0.0287
0.9100556712325066 -0.0265
0.9134071438740541 -0.0243
0.9178549910553719 -0.0221
0.9237250312586432 -0.0199
0.9289157755982769 -0.0177
0.9329705043201867 -0.0155
0.9363879197586018 -0.0133
0.9403592705265449 -0.0111
0.9455956951598929 -0.0089
0.9503468956360447 -0.0067
0.9536225897933811 -0.0045
0.9583722721365648 -0.0023
0.9624388437990059 -0.0001
0.9666157819606885 0.002
0.9699254753374502 0.0042
0.9736918897978659 0.0064
0.9774075470406779 0.0086
0.9829543904303087 0.0108
0.9900310511065031 0.013
0.9947728770111153 0.0152
0.9997659800616516 0.0174




==> fm.dat <==
0.3004248937765559 0.3811798611235639
0.324418895276181 0.4574713899206877
0.3484128967758061 0.5271584385329598
0.3724068982754312 0.5909103745200753
0.3964008997750562 0.6492701147914802
0.4203949012746813 0.7026825106516397
0.4443889027743064 0.7515148541687944
0.4683829042739315 0.7960719511102776
0.4923769057735566 0.8366073498715814
0.5163709072731817 0.8733317830420821
0.5403649087728067 0.9064195361310529
0.5643589102724318 0.936013231318173
0.588352911772057 0.9622273585437513
0.6118470382404398 0.9847062910813444
0.6358410397400649 1.004470523086999
0.6598350412396901 1.021049801421704
0.6838290427393152 1.034462842943743
0.7078230442389402 1.044704057208747
0.7318170457385653 1.051741457253746
0.7558110472381905 1.055513127727662
0.7798050487378154 1.055921678494456
0.8037990502374406 1.052825700249233
0.8277930517370657 1.046026478481026
0.8517870532366907 1.035246714228233
0.8757810547363158 1.02009474855083
0.899775056235941 0.9999999999999999




==> fp.dat <==
0.3001749562609348 0.9999999999999999
0.3241689577605599 0.9853705588169686
0.348162959260185 0.9675739579336343
0.3721569607598101 0.9466075131616913
0.3961509622594351 0.9224446713312223
0.4201449637590602 0.8950356674445835
0.4441389652586853 0.8643072952548119
0.4681329667583104 0.8301618470991268
0.4921269682579355 0.7924752049789513
0.5161209697575606 0.7510939954664043
0.5401149712571857 0.7058316452583933
0.5641089727568107 0.656463080966303
0.5881029742564359 0.6027176918979601
0.6115971007248188 0.5455381319596502
0.6355911022244438 0.4821060212760133
0.659585103724069 0.4131128488299173
0.683579105223694 0.3379771839986225
0.7075731067233191 0.2559793218575109
0.7315671082229442 0.1662159998394032
0.7555611097225693 0.06753411268032219
0.7795551112221943 -0.04156946880228292
0.8035491127218195 -0.1631052396074985
0.8275431142214447 -0.2998500102195642
0.8515371157210696 -0.4557985533999856
0.8755311172206948 -0.6370118530465955
0.8995251187203199 -0.853374031896762




==> lam.dat <==
0.3004248937765559 0.6995751062234441
0.324418895276181 0.675581104723819
0.3484128967758061 0.651587103224194
0.3724068982754312 0.6275931017245688
0.3964008997750562 0.6035991002249438
0.4203949012746813 0.5796050987253187
0.4443889027743064 0.5556110972256936
0.4683829042739315 0.5316170957260685
0.4923769057735566 0.5076230942264434
0.5163709072731817 0.4836290927268183
0.5403649087728067 0.4596350912271933
0.5643589102724318 0.4356410897275682
0.588352911772057 0.411647088227943
0.6118470382404398 0.3881529617595602
0.6358410397400649 0.3641589602599351
0.6598350412396901 0.3401649587603099
0.6838290427393152 0.3161709572606848
0.7078230442389402 0.2921769557610598
0.7318170457385653 0.2681829542614347
0.7558110472381905 0.2441889527618095
0.7798050487378154 0.2201949512621846
0.8037990502374406 0.1962009497625594
0.8277930517370657 0.1722069482629343
0.8517870532366907 0.1482129467633093
0.8757810547363158 0.1242189452636842
0.899775056235941 0.100224943764059




==> lap.dat <==
0.3001749562609348 0.3001749562609348
0.3241689577605599 0.3241689577605599
0.348162959260185 0.348162959260185
0.3721569607598101 0.3721569607598101
0.3961509622594351 0.3961509622594351
0.4201449637590602 0.4201449637590602
0.4441389652586853 0.4441389652586853
0.4681329667583104 0.4681329667583104
0.4921269682579355 0.4921269682579355
0.5161209697575606 0.5161209697575606
0.5401149712571857 0.5401149712571857
0.5641089727568107 0.5641089727568107
0.5881029742564359 0.5881029742564359
0.6115971007248188 0.6115971007248188
0.6355911022244438 0.6355911022244438
0.659585103724069 0.659585103724069
0.683579105223694 0.683579105223694
0.7075731067233191 0.7075731067233191
0.7315671082229442 0.7315671082229442
0.7555611097225693 0.7555611097225693
0.7795551112221943 0.7795551112221943
0.8035491127218195 0.8035491127218195
0.8275431142214447 0.8275431142214447
0.8515371157210696 0.8515371157210696
0.8755311172206948 0.8755311172206948
0.8995251187203199 0.8995251187203199




==> phim.dat <==
0 1
0.004997501249375369 1
0.06096951524237881 0.9900049975012494
0.0929535232383808 0.9800099950024987
0.1169415292353824 0.9700149925037481
0.1349325337331334 0.9600199900049975
0.1489255372313844 0.9500249875062469
0.15992003998001 0.9410294852573713
0.1709145427286357 0.9310344827586207
0.1789105447276362 0.92103948025987
0.1859070464767616 0.9110444777611194
0.191904047976012 0.9010494752623688
0.1969015492253874 0.8910544727636182
0.2018990504747626 0.8810594702648675
0.2048975512243878 0.871064467766117
0.2078960519740131 0.8610694652673663
0.2108945527236382 0.8510744627686158
0.2118940529735133 0.8420789605197401
0.2138930534732634 0.8320839580209896
0.2148925537231384 0.8220889555222388
0.2158920539730135 0.8120939530234883
0.2168915542228885 0.8020989505247377
0.2168915542228885 0.792103948025987
0.2168915542228885 0.7821089455272364
0.2168915542228885 0.7721139430284858
0.2168915542228885 0.7621189405297352
0.2158920539730135 0.7521239380309845
0.2158920539730135 0.743128435782109
0.2148925537231384 0.7331334332833583
0.2138930534732634 0.7231384307846077
0.2128935532233883 0.7131434282858571
0.2118940529735133 0.7031484257871065
0.2098950524737632 0.6931534232883558
0.2088955522238881 0.6831584207896052
0.206896551724138 0.6731634182908546
0.2048975512243878 0.6631684157921039
0.2028985507246377 0.6531734132933533
0.2018990504747626 0.6441779110444777
0.1999000499750125 0.6341829085457271
0.1979010494752624 0.6241879060469766
0.1959020489755122 0.6141929035482259
0.1929035482258871 0.6041979010494753
0.190904547726137 0.5942028985507246
0.1889055472263869 0.5842078960519741
0.1859070464767616 0.5742128935532234
0.1839080459770115 0.5642178910544728
0.1809095452273863 0.5542228885557221
0.1789105447276362 0.5452273863068466
0.175912043978011 0.5352323838080959
0.1739130434782609 0.5252373813093454
0.1709145427286357 0.5152423788105946
0.1679160419790106 0.5052473763118441
0.1659170414792605 0.4952523738130935
0.1629185407296352 0.4852573713143429
0.15992003998001 0.4752623688155923
0.1569215392303849 0.4652673663168416
0.1539230384807596 0.455272363818091
0.1509245377311345 0.4462768615692154
0.1479260369815093 0.4362818590704648
0.144927536231884 0.4262868565717142
0.1419290354822589 0.4162918540729635
0.1389305347326337 0.4062968515742129
0.1359320339830086 0.3963018490754623
0.1329335332333833 0.3863068465767117
0.1299350324837582 0.376311844077961
0.126936531734133 0.3663168415792104
0.1239380309845077 0.3563218390804598
0.1209395302348826 0.3473263368315842
0.1169415292353824 0.3373313343328336
0.1139430284857571 0.3273363318340829
0.1109445277361319 0.3173413293353323
0.1079460269865068 0.3073463268365817
0.1039480259870065 0.2973513243378311
0.1009495252373813 0.2873563218390804
0.09795102448775617 0.2773613193403298
0.09395302348825585 0.2673663168415792
0.09095452273863069 0.2573713143428286
0.08795602198900554 0.2483758120939531
0.08395802098950522 0.2383808095952025
0.08095952023988007 0.2283858070964518
0.07696151924037986 0.2183908045977012
0.07396301849075471 0.2083958020989506
0.07096451774112944 0.1984007996002
0.06696651674162923 0.1884057971014493
0.06396801599200408 0.1784107946026987
0.05997001499250376 0.1684157921039481
0.05697151424287861 0.1584207896051975
0.05297351324337829 0.1494252873563219
0.04997501249375313 0.1394302848575713
0.04597701149425293 0.1294352823588206
0.04297851074462766 0.11944027986007
0.03898050974512746 0.1094452773613194
0.0359820089955023 0.09945027486256874
0.03198400799600198 0.08945527236381812
0.02798600699650178 0.07946026986506749
0.02498750624687662 0.06946526736631686
0.02098950524737631 0.05947026486756624
0.01799100449775115 0.05047476261869066
0.01399300349825094 0.04047976011994003
0.009995002498750627 0.03048475762118941
0.006996501749125472 0.02048975512243878
0.002998500749625266 0.01049475262368815
-0.0009995002498750516 0.0004997501249375258
0 0
1 1
0 1


==> phip.dat <==
0 1
0 0.9950024987506246
0.009995002498750623 0.9390304847576212
0.01999000499750125 0.9070464767616192
0.02998500749625187 0.8830584707646176
0.03998000999500249 0.8650674662668666
0.04997501249375312 0.8510744627686156
0.05897051474262868 0.84007996001999
0.06896551724137931 0.8290854572713643
0.07896051974012994 0.8210894552723638
0.08895552223888056 0.8140929535232384
0.09895052473763118 0.808095952023988
0.1089455272363818 0.8030984507746126
0.1189405297351324 0.7981009495252374
0.128935532233883 0.7951024487756122
0.1389305347326337 0.7921039480259869
0.1489255372313843 0.7891054472763618
0.1579210394802599 0.7881059470264867
0.1679160419790105 0.7861069465267366
0.1779110444777611 0.7851074462768616
0.1879060469765117 0.7841079460269865
0.1979010494752624 0.7831084457771115
0.207896051974013 0.7831084457771115
0.2178910544727636 0.7831084457771115
0.2278860569715142 0.7831084457771115
0.2378810594702649 0.7831084457771115
0.2478760619690155 0.7841079460269865
0.256871564217891 0.7841079460269865
0.2668665667166417 0.7851074462768616
0.2768615692153923 0.7861069465267366
0.2868565717141429 0.7871064467766117
0.2968515742128935 0.7881059470264867
0.3068465767116442 0.7901049475262368
0.3168415792103948 0.7911044477761119
0.3268365817091454 0.793103448275862
0.3368315842078961 0.7951024487756122
0.3468265867066467 0.7971014492753623
0.3558220889555223 0.7981009495252374
0.3658170914542728 0.8000999500249875
0.3758120939530235 0.8020989505247376
0.3858070964517741 0.8040979510244878
0.3958020989505247 0.8070964517741129
0.4057971014492753 0.809095452273863
0.415792103948026 0.8110944527736131
0.4257871064467766 0.8140929535232384
0.4357821089455272 0.8160919540229885
0.4457771114442778 0.8190904547726137
0.4547726136931534 0.8210894552723638
0.464767616191904 0.824087956021989
0.4747626186906547 0.8260869565217391
0.4847576211894053 0.8290854572713643
0.4947526236881559 0.8320839580209894
0.5047476261869065 0.8340829585207395
0.5147426286856571 0.8370814592703648
0.5247376311844077 0.84007996001999
0.5347326336831584 0.8430784607696151
0.544727636181909 0.8460769615192404
0.5537231384307846 0.8490754622688655
0.5637181409295352 0.8520739630184907
0.5737131434282858 0.855072463768116
0.5837081459270365 0.8580709645177411
0.5937031484257871 0.8610694652673663
0.6036981509245377 0.8640679660169914
0.6136931534232883 0.8670664667666167
0.623688155922039 0.8700649675162418
0.6336831584207896 0.873063468265867
0.6436781609195402 0.8760619690154923
0.6526736631684158 0.8790604697651174
0.6626686656671664 0.8830584707646176
0.6726636681659171 0.8860569715142429
0.6826586706646677 0.8890554722638681
0.6926536731634183 0.8920539730134932
0.7026486756621689 0.8960519740129935
0.7126436781609196 0.8990504747626187
0.7226386806596702 0.9020489755122438
0.7326336831584208 0.9060469765117442
0.7426286856571714 0.9090454772613693
0.7516241879060469 0.9120439780109945
0.7616191904047975 0.9160419790104948
0.7716141929035482 0.9190404797601199
0.7816091954022988 0.9230384807596201
0.7916041979010494 0.9260369815092453
0.8015992003998 0.9290354822588706
0.8115942028985507 0.9330334832583708
0.8215892053973013 0.9360319840079959
0.8315842078960519 0.9400299850074962
0.8415792103948025 0.9430284857571214
0.8505747126436781 0.9470264867566217
0.8605697151424287 0.9500249875062469
0.8705647176411794 0.9540229885057471
0.88055972013993 0.9570214892553723
0.8905547226386806 0.9610194902548725
0.9005497251374313 0.9640179910044977
0.9105447276361819 0.968015992003998
0.9205397301349325 0.9720139930034982
0.9305347326336831 0.9750124937531234
0.9405297351324338 0.9790104947526237
0.9495252373813093 0.9820089955022488
0.95952023988006 0.9860069965017491
0.9695152423788106 0.9900049975012494
0.9795102448775612 0.9930034982508745
0.9895052473763118 0.9970014992503747
0.9995002498750625 1.000999500249875
1 1
0 0
0 1



==> wMm.dat <==
0.3001749562609348 0
0.3002 3.258372345832409
0.3241689577605599 3.258372345832409
0.348162959260185 3.193141391675105
0.3721569607598101 3.13418965074891
0.3961509622594351 3.080359390323802
0.4201449637590602 3.030743515832665
0.4441389652586853 2.984617739648079
0.4681329667583104 2.941393165659749
0.4921269682579355 2.900582312784314
0.5161209697575606 2.861774161662422
0.5401149712571857 2.824615343004328
0.5641089727568107 2.788795525189613
0.5881029742564359 2.754035639576857
0.6115971007248188 2.720778870214393
0.6355911022244438 2.687368861730859
0.659585103724069 2.654279173526364
0.683579105223694 2.621263167837416
0.7075731067233191 2.588058745000297
0.7315671082229442 2.554375384962162
0.7555611097225693 2.519876700171439
0.7795551112221943 2.484155326578428
0.8035491127218195 2.446694507151544
0.8275431142214447 2.406805624605033
0.8515371157210696 2.363519651127049
0.8755311172206948 2.315383059564109
0.8995251187203199 2.260033538559373




==> wMp.dat <==
0.3004248937765559 -2.361114712725894
0.324418895276181 -2.328003666462944
0.3484128967758061 -2.294991223106536
0.3724068982754312 -2.261821718324417
0.3964008997750562 -2.228251274560635
0.4203949012746813 -2.194037982176223
0.4443889027743064 -2.158933085907776
0.4683829042739315 -2.12267234291841
0.4923769057735566 -2.084966825459645
0.5163709072731817 -2.045492428377802
0.5403649087728067 -2.003877219072883
0.5643589102724318 -1.959685517765689
0.588352911772057 -1.912397171918922
0.6118470382404398 -1.862485657369207
0.6358410397400649 -1.807059761557788
0.6598350412396901 -1.746158447031776
0.6838290427393152 -1.678520318138994
0.7078230442389402 -1.602490452967916
0.7318170457385653 -1.515846311775142
0.7558110472381905 -1.415522486835553
0.7798050487378154 -1.297157783121424
0.8037990502374406 -1.154313790639433
0.8277930517370657 -0.9770470800274722
0.8517870532366907 -0.7491080252188032
0.8757810547363158 -0.4419224024927355
0.899775056235941 0




==> wm.dat <==
0.3001749562609348 0
0.3241689577605599 -0.2039643671707006
0.348162959260185 -0.3861764347722327
0.3721569607598101 -0.5508485408550066
0.3961509622594351 -0.7012146236189472
0.4201449637590602 -0.8398085042953988
0.4441389652586853 -0.9686533626436521
0.4681329667583104 -1.089394184226852
0.4921269682579355 -1.203392668214725
0.5161209697575606 -1.311796930379284
0.5401149712571857 -1.41559405039372
0.5641089727568107 -1.515650889197428
0.5881029742564359 -1.612746979679556
0.6115971007248188 -1.705644359237566
0.6355911022244438 -1.798969787372329
0.659585103724069 -1.891400452873424
0.683579105223694 -1.983625298243922
0.7075731067233191 -2.076376456291934
0.7315671082229442 -2.170465447563087
0.7555611097225693 -2.237390215469114
0.7795551112221943 -2.205673325609113
0.8035491127218195 -2.172411987527188
0.8275431142214447 -2.136994780205302
0.8515371157210696 -2.098561307043655
0.8755311172206948 -2.055820986074131
0.8995251187203199 -2.006676328830197




==> wp.dat <==
0.3004248937765559 2.710307722279963
0.324418895276181 2.802798048045744
0.3484128967758061 2.89501294261932
0.3724068982754312 2.987666562756382
0.3964008997750562 3.081440140768883
0.4203949012746813 3.177009411912553
0.4443889027743064 3.275069233582275
0.4683829042739315 3.376357725192058
0.4923769057735566 3.48168195944409
0.5163709072731817 3.591947271404138
0.5403649087728067 3.708192594335243
0.5643589102724318 3.831634928883888
0.588352911772057 3.963727236615846
0.6118470382404398 4.1031469397417
0.6358410397400649 4.257970170597892
0.6598350412396901 4.42808809364215
0.6838290427393152 4.617024212597769
0.7078230442389402 4.829401282828568
0.7318170457385653 5.071427607849399
0.754 5.35
0.7558110472381905 1.256837749881534
0.7798050487378154 1.151742119635468
0.8037990502374406 1.024911409586834
0.8277930517370657 0.8675168815829001
0.8517870532366907 0.6651305462048652
0.8757810547363158 0.3923814444042368
0.899775056235941 0



